Solving SAT and MaxSAT with a Quantum Annealer: Foundations, Encodings, and Preliminary Results

Quantum annealers (QAs) are specialized quantum computers that minimize objective functions over discrete variables by physically exploiting quantum effects. Current QA platforms allow for the optimization of quadratic objectives defined over binary variables (qubits), also known as Ising problems. In the last decade, QA systems as implemented by D-Wave have scaled with Moore-like growth. Current architectures provide 2048 sparsely-connected qubits, and continued exponential growth is anticipated, together with increased connectivity. We explore the feasibility of such architectures for solving SAT and MaxSAT problems as QA systems scale. We develop techniques for effectively encoding SAT -and, with some limitations, MaxSAT- into Ising problems compatible with sparse QA architectures. We provide the theoretical foundations for this mapping, and present encoding techniques that combine offline Satisfiability and Optimization Modulo Theories with on-the-fly placement and routing. Preliminary empirical tests on a current generation 2048-qubit D-Wave system support the feasibility of the approach for certain SAT and MaxSAT problems.

==> bill.txt <==
Quantum annealers are specialized quantum computers that minimize
objective functions over discrete variables by exploiting quantum
effects.  A current QA platform allows for the optimization of
quadratic unconstrained binary optimization (QUBO) objectives defined
over Boolean variables.  In the last decade, QA systems have scaled
with Moore-like growth, and current architectures provide 2048
sparsely connected qubits (variables).  Continued exponential growth
is anticipated, and we explore the feasibility of such architectures
for solving SAT and MaxSAT problems as QA systems scale. We develop
techniques for efficiently encoding SAT problems into QUBO objectives
compatible with sparse QA architectures. We provide the theoretical
foundations for this mapping, and present encoding techniques that
combine offline Satisfiability and Optimization Modulo Theories with
on-the-fly variable placement and routing. Preliminary empirical tests
on the 2048-qubit D-Wave system demonstrate the feasibility of the
approach.



==> email-to-editor.txt <==
Dear Information&Computation Associate Editor,

regarding the submission of our paper to I&C:

Solving SAT and MaxSAT with a Quantum Annealer:
Foundations, Encodings, and Preliminary Results
by Zhengbing Bian, Fabian Chudak. William Macready, Aidan Roy,
Roberto Sebastiani, Stefano Varotti

as suggested in your email, we provide below a list of possible
reviewers whose expertise should match the topics of the submitted
paper.  One remark is in order: the paper combines issues on quantum
annealing and compilation into Ising Models with a strong component on
SAT/MaxSAT/SMT/OMT. As such, we have provided both a list of SAT/MaxSAt/SMT/OMT
experts and another list of experts in QA and Ising model compiling.

None of the following persons is in conflict of interest with any of the
authors according to the standard c.o.i. criteria.

Would you need any more clarification, or a larger list of possible
reviewers, we are very available.

Best Regards

Zhengbing Bian, Fabian Chudak. William Macready, Aidan Roy,
Roberto Sebastiani, Stefano Varotti



%%% Experts in SAT/MaxSAT, SMT/OMT and automated reasoning

1) Prof Pascal Fontaine
INRIA Lorraine, Nancy, France
Pascal.Fontaine@loria.fr
https://members.loria.fr/PFontaine/
Expert in SAT, SMT, Automated Reasoning and computer algebra

2) Prof. Gilles Audemard
Université D'Artois, Lens, France
audemard@cril.fr
http://www.cril.univ-artois.fr/~audemard/
Expert in SAT/MaxSAT and SMT and their applications

3) Prof. Cesare Tinelli
University of Iowa, USA
cesare-tinelli@uiowa.edu
http://homepage.cs.uiowa.edu/~tinelli/
Expert in SMT and its applications

4) Prof. Holger Hoos
University of Leiden, The Netherlands
h.h.hoos@liacs.leidenuniv.nl
https://www.universiteitleiden.nl/en/staffmembers/holger-hoos
Expert in SAT/MaxSAT, coauthor of papers [9,88].
Main author of the UBCSAT tool. 

5) Prof. Luca Viganò
King's College London, UK
luca.vigano@kcl.ac.uk
https://kclpure.kcl.ac.uk/portal/luca.vigano.html
Expert in security and automated reasoning. Author of work in
logical reasoning about quantum computing

%%% Expert on Quantum Annealing (QA) and compiling Ising models 

1) Scott Pakin
Los Alamos National Lab
pakin@lanl.gov
https://www.lanl.gov/expertise/profiles/view/scott-pakin
Expert on QA and compiling Ising models, author of papers [69,70]

2) Kristen Pudenz 
Lockheed Martin
kristen.l.pudenz@lmco.com
http://qserver.usc.edu/blog/kristen-pudenz/
Expert on QA and compiling Ising models, author of paper [85] and of
K. L. Pudenz, T. Albash, D. A. Lidar, Error-corrected quantum annealing 
with hundreds of qubits, Nature Communications (5) (3243) (2014), 
http://dx.doi.org/10.1038/ncomms4243.

3) Juexiao Su 
juexiao.su@gmail.com
UCLA and Synopsis
https://www.linkedin.com/in/juexiaosu/
Expert on compiling Ising models, co-author of paper [45].

4) Travis Humble
Oak Ridge national Laboratory, USA
humblets@ornl.gov
https://www.ornl.gov/staff-profile/travis-s-humble
Expert on programming D-Wave hardware, co-author of paper [79]

5) Nick Chancellor
Durham University, UK
nicholas.chancellor@gmail.com
https://www.dur.ac.uk/research/directory/staff/?mode=staff&id=14914
Expert on QA and compiling Ising models, coauthor of paper [68]



==> fabian.txt <==
Quantum annealers are specialized quantum computers that minimize
objective functions over discrete variables by physically exploiting
quantum effects.  Current QA platforms, such as D-Wave's, allow for
the optimization of quadratic objectives defined over Boolean
variables, that is, they solve quadratic unconstrained binary
optimization (QUBO) problems.  In the last decade, QA systems have
scaled with Moore-like growth, and current architectures provide 2048
sparsely connected qubits (variables).  Continued exponential growth
is anticipated, and we explore the feasibility of such architectures
for solving SAT and MaxSAT problems as QA systems scale. We develop
techniques for efficiently encoding SAT problems into QUBO problems
compatible with sparse QA architectures. We provide the theoretical
foundations for this mapping, and present encoding techniques that
combine offline Satisfiability and Optimization Modulo Theories with
on-the-fly variable placement and routing.  Preliminary empirical
tests on a current generation 2048-qubit D-Wave system demonstrate the
feasibility of the approach.


